A computational proof of the linear Arithmetic Fundamental Lemma of GL$_4$

Let $K/F$ be an unramified quadratic extension of non-Archimedian local fields with residue character not equals to 2. We prove the linear Arithmetic Fundamental Lemma for GL$_4$ with the unit element in the spherical Hecke Algebra. In this article, all measures are normalized by its hyperspecial subgroup.

==> CJM-AuthorTemplate/README.txt <==
Readme for CJM Authoring Template
=================================

The first release CUP-JNL-CJM.cls (version 0.1) and latex
template includes following files: (The current release is
version 0.1)

********************************** Files **********************************

README.txt						- This file.

CUP-JNL-CJM.cls					- The CUP Authoring template class file.

User-manual.pdf					- The user manual for how to work with templates.

Sample.pdf						- A sample output of Authoring template.

Sample.tex						- The main file of latex template.

Fig.eps							- Sample images.

CJM_Logo.eps					- Journal logo.

***************************************************************************

